Analysis of Distributed Deep Learning in the Cloud

We aim to resolve this problem by introducing a comprehensive distributed deep learning (DDL) profiler, which can determine the various execution "stalls" that DDL suffers from while running on a public cloud. We have implemented the profiler by extending prior work to additionally estimate two types of communication stalls - interconnect and network stalls. We train popular DNN models using the profiler to characterize various AWS GPU instances and list their advantages and shortcomings for users to make an informed decision. We observe that the more expensive GPU instances may not be the most performant for all DNN models and AWS may sub-optimally allocate hardware interconnect resources. Specifically, the intra-machine interconnect can introduce communication overheads up to 90% of DNN training time and network-connected instances can suffer from up to 5x slowdown compared to training on a single instance. Further, we model the impact of DNN macroscopic features such as the number of layers and the number of gradients on communication stalls. Finally, we propose a measurement-based recommendation model for users to lower their public cloud monetary costs for DDL, given a time budget.

==> Socc-rebuttal.txt <==
We thank reviewers for their helpful comments. We first address the common concerns followed by individual ones.

**Novelty-over-prior-work:**  This is a characterization study on “dollar-cost” of various AWS instances for DNN training with focus on important communication stalls. DS-analyzer profiles and exposes CPU and disk stalls in a *private-cluster* but misses the *most-dominant* communication stalls making our work at least as consequential. The recommendations and insights from the macro/micro characterization in a *public-cluster* and profiler are our key contributions. We introduce DNN communication profiling techniques and present various non-intuitive insights.

**Recommender-evaluation:** Our proposed recommender is an effective but secondary contribution based on real public-cloud data. The recommender couldn't be validated at scale on the public-cloud due to high experiment cost; we will add comparison of the  simulation (informed by actual AWS measurements) with baselines, if accepted.
# **Reviewer-B** 
*This work focuses on characterization of hardware conditioned on training.*

**Compute-communication overlap:** PyTorch Distributed pipelines compute and communication as stated in section-6.1.2. Stash is agnostic to such pipelining and system/hyper-parameters. 

**High-communication-stall-already-known:** We additionally dissect the specific hardware bottlenecks causing stalls, identify pros-and-cons of various instances, and provide tools  to measure stalls.

**Stall-difference-between-different-models:** The profiler and/or recommendations can be used with any model but profiling DNN architectures is not the focus. Nevertheless, we have completed such experiments and can include them. 

**Scalability:** Stash can plug-in to n machines.  

# **Reviewer-C** 
**Single-GPU-training:** Single-GPU training is strawman approach but impractical (can take months) as it may violate timing SLOs. To avoid this, multi-GPU must be (and commonly is) used. 

**Strict-synchronisation:** Presented results consider strict-synchronisation across batches but Stash is also applicable to loosely synchronised cases by measuring across multiple batches. However, since our recommendations are based on hardware properties, we don't anticipate significant changes due to relaxing synchronisation.

# **Reviewer-D** 

**cost-model:** The “cost” in the paper title is the “dollar-cost” of using public cloud instances. The core idea is to characterise AWS instances for their dollar cost effectiveness using stall profiling with focus on communication. 

**Why-profiling-not-modelling:** The public-cloud is a virtualized environment that doesn't release low-level hardware details to users and the hardware (network, CPU etc.) is shared. Differential QoS experiences in public-cloud are well documented, potentially making every VM operationally unique and hence requiring profiling. However, general “trends” can be derived through empirical measurements such as 16xlarge being slower due to bus contention. It's hard to incorporate provider-driven stochasticity(Section-5.2.1)  in theoretical models.

 **Micro-benchmarks-and-manual:** Micro-benchmarks can't be used to estimate stalls due to workloads using multiple hardware-accelerators at the same time as evidenced by prior profiling techniques including DS-analyzer and others[1-4]. Further, stalls change according to model architecture(section-6). DS-analyzer didn’t refer to any manual, where the experiments were run with direct access to hardware like disk, CPU etc.  In a public-cluster, no such information is available to the user. An AWS blog claims to offer 300GB/s interconnect-bandwidth[5], but high communication-latency is widely known!

**vCPU-stall-claim-not-evidence:** CPU(prep) stalls are measured such that disk-I/O is not involved (an artefact of profiling not micro-benchmarking) as described in section-2.3. 

**Model-config-and-dependency:** Stash doesn't require any model config apriori and stall information is calculated through blackbox runs. Figure-20 shows how Stash estimated a  “larger” model to have lower communication stall than “smaller” one - the total numbers of layers and parameters *separately* matter. Section-6.1 shows how Stash generalises to other models by selecting synthetic models to execute. 
# **Reviewer-E** 
**Stash-output:** Stash outputs stall statistics for different runs such as latency of training stages, throughput, utilisation etc. Analyzer then calculates the various time differences across runs and outputs visual stall plots.

**Risk-of-characterization-getting-outdated**:  *All* public-cloud research including serverless is vulnerable to this. AWS removed spot-bidding making plethora of research in this area [6] obsolete. However, AWS isn't expected to phase out current GPU instances due to several factors such as high GPU instance demand, global chip shortage etc. Instance demand can be estimated by checking the interruption frequency in the spot-market[7]. 

**References**


[1] Mohan, J., Phanishayee, A., Raniwala, A., & Chidambaram, V. (2020). Analyzing and mitigating data stalls in dnn training. arXiv preprint arXiv:2007.06775.

[2] Zhu, H., Phanishayee, A., & Pekhimenko, G. (2020). Daydream: Accurately Estimating the Efficacy of Optimizations for {DNN} Training. In 2020 USENIX Annual Technical Conference (USENIX ATC 20) (pp. 337-352).

[3] Ousterhout, K., Canel, C., Ratnasamy, S., & Shenker, S. (2017, October). Monotasks: Architecting for performance clarity in data analytics frameworks. In Proceedings of the 26th Symposium on Operating Systems Principles (pp. 184-200).

[4] Ousterhout, K., Rasti, R., Ratnasamy, S., Shenker, S., & Chun, B. G. (2015). Making sense of performance in data analytics frameworks. In 12th USENIX Symposium on Networked Systems Design and Implementation (NSDI 15) (pp. 293-307).

[5]https://aws.amazon.com/blogs/aws/new-amazon-ec2-instances-with-up-to-8-nvidia-tesla-v100-gpus-p3/

[6] Shastri, S., & Irwin, D. (2018, October). Cloud index tracking: Enabling predictable costs in cloud spot markets. In Proceedings of the ACM Symposium on Cloud Computing (pp. 451-463).

[7] https://aws.amazon.com/ec2/spot/instance-advisor/



